Safe Reinforcement Learning via Probabilistic Shields

This paper targets the efficient construction of a safety shield for decision making in scenarios that incorporate uncertainty. Markov decision processes (MDPs) are prominent models to capture such planning problems. Reinforcement learning (RL) is a machine learning technique to determine near-optimal policies in MDPs that may be unknown prior to exploring the model. However, during exploration, RL is prone to induce behavior that is undesirable or not allowed in safety- or mission-critical contexts. We introduce the concept of a probabilistic shield that enables decision-making to adhere to safety constraints with high probability. In a separation of concerns, we employ formal verification to efficiently compute the probabilities of critical decisions within a safety-relevant fragment of the MDP. We use these results to realize a shield that is applied to an RL algorithm which then optimizes the actual performance objective. We discuss tradeoffs between sufficient progress in exploration of the environment and ensuring safety. In our experiments, we demonstrate on the arcade game PAC-MAN and on a case study involving service robots that the learning efficiency increases as the learning needs orders of magnitude fewer episodes.

==> datasets/classic.dat <==
episodes woshield wshield
0 -372.7 -320.1
10 -213 -3.6
20 -223.7 206.4
30 -179.1 242.4
40 -133.5 254.3
50 -178.2 281.4
60 -105.1 347.9
70 -199.8 408
80 -200.4 538
90 25.2 380.7
100 -116.9 674.1
110 -0.7 427.5
120 -71.9 390.1
130 76.6 218.2
140 -79.1 588.6
150 -143.1 553.4
160 -78.4 169.5
170 -202.1 462.2
180 -24.5 528
190 -200 292
200 -43.9 717.1
210 -206.8 155.9
220 -129.4 498.5
230 -254.8 260.8
240 41.7 353.9
250 -88 394.7
260 -162.7 352
270 -61 224.8
280 -185.6 203
290 -166.6 397.2

==> datasets/small.dat <==
episodes woshield wshield
0 -442.8 -402.2
10 -319.8 87.1
20 -392.1 432.3
30 -347.4 376.9
40 -399.5 495.8
50 -413 488
60 -374 508.9
70 -400 512.2
80 -405.6 517.6
90 -407.2 617.3
100 -427.6 503.8
110 -409 694.4
120 -377.4 628.7
130 -282.3 560.9
140 -429.8 655.4
150 -299.3 611.5
160 -301.3 599.3
170 -360 472.8
180 -232.5 603
190 -181.2 607.9
200 -321.5 711
210 -421 685
220 -259.7 597.2
230 -298.1 617.9
240 -409.4 596.5
250 -370.2 699.6
260 -402.8 609.5
270 -429.8 573.7
280 -379.4 685.6
290 -295.5 710.4

==> datasets/warehouse.dat <==
episodes woshield shield2 shield4 shield8
0 -520 49 -41 299
10 -388 -51 83 310
20 -386 -137 220 500
30 -398 84 642 525
40 -376 -37 98 80
50 -130 57 197 -32
60 13 73 91 81 219
70 -133 -32 206 421
80 -143 -79 220 616
90 -10 -65 520 517
100 -135 92 309 521
110 -99 -146 413 640
120 -27 64 200 636
130 -339 -52 323 507
140 -366 -250 327 389
150 198 102 224 517
160 -153 -26 187 529
170 -128 195 522 381
180 -8 -30 323 638
190 -136 -53 195 633
200 -338 -46 530 86
210 -238 -171 432 423
220 -130 -142 325 404
230 -252 -43 329 408
240 -230 -145 295 518
250 266 -164 323 407
260 -134 -59 313 289
270 -253 -143 424 194
280 -363 85 542 735
290 -254 83 311 299
